Hyperbolic Prototype Routing for Rehearsal-Free Class-Incremental Learning

Class-Incremental Learning (CIL) aims to continually learn new classes while preserving prior knowledge. Parameter-efficient fine-tuning with pre-trained models enables CIL with minimal parameter updates, but existing approaches still suffer from catastrophic forgetting caused by cumulative interference and suboptimal module-sample matching at inference. We propose Hyperbolic Prototype Routing (HyPro), a rehearsal-free framework for continual learning. HyPro allocates a dedicated LoRA-Expert module to each incremental task for isolated representation learning, then projects routing features onto a Poincare ball and performs geodesic nearest-prototype matching for reliable task-level discrimination. Extensive experiments on standard CIL and Few-Shot CIL benchmarks show that HyPro consistently improves average and final-stage accuracy over strong baselines.

==> README_ARXIV.txt <==
HyPro arXiv preprint source
===========================

Upload this directory as a zip archive and select main.tex as the sole top-level
file. Compile with pdfLaTeX. The bibliography is pre-generated in main.bbl.

anc/supplementary.pdf is optional ancillary supplementary material. This package
contains the author preprint, not an IEEE version of record.

